Latent Space Class Dispersion: Effective Test Data Quality Assessment for DNNs

High-quality test datasets are crucial for assessing the reliability of Deep Neural Networks (DNNs). Mutation testing evaluates test dataset quality based on their ability to uncover injected faults in DNNs as measured by mutation score (MS). At the same time, its high computational cost motivates researchers to seek alternative test adequacy criteria. We propose Latent Space Class Dispersion (LSCD), a novel metric to quantify the quality of test datasets for DNNs. It measures the degree of dispersion within a test dataset as observed in the latent space of a DNN. Our empirical study shows that LSCD reveals and quantifies deficiencies in the test dataset of three popular benchmarks pertaining to image classification tasks using DNNs. Corner cases generated using automated fuzzing were found to help enhance fault detection and improve the overall quality of the original test sets calculated by MS and LSCD. Our experiments revealed a high positive correlation (0.87) between LSCD and MS, significantly higher than the one achieved by the well-studied Distance-based Surprise Coverage (0.25). These results were obtained from 129 mutants generated through pre-training mutation operators, with statistical significance and a high validity of corner cases. These observations suggest that LSCD can serve as a cost-effective alternative to expensive mutation testing, eliminating the need to generate mutant models while offering comparably valuable insights into test dataset quality for DNNs.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


